IPA-NeRF: Illusory Poisoning Attack Against Neural Radiance Fields

Neural Radiance Field (NeRF) represents a significant advancement in computer vision, offering implicit neural network-based scene representation and novel view synthesis capabilities. Its applications span diverse fields including robotics, urban mapping, autonomous navigation, virtual reality/augmented reality, etc., some of which are considered high-risk AI applications. However, despite its widespread adoption, the robustness and security of NeRF remain largely unexplored. In this study, we contribute to this area by introducing the Illusory Poisoning Attack against Neural Radiance Fields (IPA-NeRF). This attack involves embedding a hidden backdoor view into NeRF, allowing it to produce predetermined outputs, i.e. illusory, when presented with the specified backdoor view while maintaining normal performance with standard inputs. Our attack is specifically designed to deceive users or downstream models at a particular position while ensuring that any abnormalities in NeRF remain undetectable from other viewpoints. Experimental results demonstrate the effectiveness of our Illusory Poisoning Attack, successfully presenting the desired illusory on the specified viewpoint without impacting other views. Notably, we achieve this attack by introducing small perturbations solely to the training set. The code can be found at https://github.com/jiang-wenxiang/IPA-NeRF.

==> images/yolo/bicycle/attack/000149_0_log.txt <==
[outputs/unnamed/nerfacto/bicycle/bg_and_atbg/YOLOv5n_atbg.jpg]
person 89.81%
bicycle 44.16%
bicycle 40.65%
bicycle 32.44%
[outputs/unnamed/nerfacto/bicycle/bg_and_atbg/YOLOv8n_atbg.jpg]
person 88.92%
bench 38.54%
bicycle 26.40%
[outputs/unnamed/nerfacto/bicycle/bg_and_atbg/YOLOv8mw_atbg.jpg]
person 94.70%
bicycle 88.39%
bicycle 54.76%
handbag 51.18%
handbag 30.56%
[outputs/unnamed/nerfacto/bicycle/bg_and_atbg/YOLOv9c_atbg.jpg]
person 95.35%
bicycle 74.41%
bench 61.69%
bench 43.39%
bicycle 40.53%
handbag 28.04%
[outputs/unnamed/nerfacto/bicycle/bg_and_atbg/RTDETR_atbg.jpg]
person 95.88%
bicycle 96.02%
handbag 70.22%
bench 41.01%
handbag 51.79%
bench 53.76%
bench 25.48%
bench 48.54%
[outputs/unnamed/nerfacto/bicycle/bg_and_atbg/YOLOv5n_bg.jpg]
bicycle 91.52%
[outputs/unnamed/nerfacto/bicycle/bg_and_atbg/YOLOv8n_bg.jpg]
bicycle 93.67%
bench 25.12%
[outputs/unnamed/nerfacto/bicycle/bg_and_atbg/YOLOv8mw_bg.jpg]
bicycle 93.61%
bench 52.99%
[outputs/unnamed/nerfacto/bicycle/bg_and_atbg/YOLOv9c_bg.jpg]
bicycle 95.18%
bench 52.13%
bench 40.60%
bench 30.36%
[outputs/unnamed/nerfacto/bicycle/bg_and_atbg/RTDETR_bg.jpg]
bicycle 97.48%
bench 35.96%
bench 78.92%
[outputs/unnamed/nerfacto/bicycle/attack/YOLOv5n_000149_0.jpg]
bicycle 72.95%
bicycle 37.14%
bench 28.28%
[outputs/unnamed/nerfacto/bicycle/attack/YOLOv8n_000149_0.jpg]
bicycle 51.57%
[outputs/unnamed/nerfacto/bicycle/attack/YOLOv8mw_000149_0.jpg]
bicycle 73.97%
[outputs/unnamed/nerfacto/bicycle/attack/YOLOv9c_000149_0.jpg]
person 84.78%
bench 83.28%
bicycle 64.99%
bench 25.08%
[outputs/unnamed/nerfacto/bicycle/attack/RTDETR_000149_0.jpg]
person 87.42%
bicycle 94.84%
bench 38.14%
bench 35.70%


==> images/yolo/bicycle/bg_and_atbg/atbg_log.txt <==
[outputs/unnamed/nerfacto/bicycle/bg_and_atbg/YOLOv5n_atbg.jpg]
person 89.81%
bicycle 44.16%
bicycle 40.65%
bicycle 32.44%
[outputs/unnamed/nerfacto/bicycle/bg_and_atbg/YOLOv8n_atbg.jpg]
person 88.92%
bench 38.54%
bicycle 26.40%
[outputs/unnamed/nerfacto/bicycle/bg_and_atbg/YOLOv8mw_atbg.jpg]
person 94.70%
bicycle 88.39%
bicycle 54.76%
handbag 51.18%
handbag 30.56%
[outputs/unnamed/nerfacto/bicycle/bg_and_atbg/YOLOv9c_atbg.jpg]
person 95.35%
bicycle 74.41%
bench 61.69%
bench 43.39%
bicycle 40.53%
handbag 28.04%
[outputs/unnamed/nerfacto/bicycle/bg_and_atbg/RTDETR_atbg.jpg]
person 95.88%
bicycle 96.02%
handbag 70.22%
bench 41.01%
handbag 51.79%
bench 53.76%
bench 25.48%
bench 48.54%


==> images/yolo/bicycle/bg_and_atbg/bg_log.txt <==
[outputs/unnamed/nerfacto/bicycle/bg_and_atbg/YOLOv5n_atbg.jpg]
person 89.81%
bicycle 44.16%
bicycle 40.65%
bicycle 32.44%
[outputs/unnamed/nerfacto/bicycle/bg_and_atbg/YOLOv8n_atbg.jpg]
person 88.92%
bench 38.54%
bicycle 26.40%
[outputs/unnamed/nerfacto/bicycle/bg_and_atbg/YOLOv8mw_atbg.jpg]
person 94.70%
bicycle 88.39%
bicycle 54.76%
handbag 51.18%
handbag 30.56%
[outputs/unnamed/nerfacto/bicycle/bg_and_atbg/YOLOv9c_atbg.jpg]
person 95.35%
bicycle 74.41%
bench 61.69%
bench 43.39%
bicycle 40.53%
handbag 28.04%
[outputs/unnamed/nerfacto/bicycle/bg_and_atbg/RTDETR_atbg.jpg]
person 95.88%
bicycle 96.02%
handbag 70.22%
bench 41.01%
handbag 51.79%
bench 53.76%
bench 25.48%
bench 48.54%
[outputs/unnamed/nerfacto/bicycle/bg_and_atbg/YOLOv5n_bg.jpg]
bicycle 91.52%
[outputs/unnamed/nerfacto/bicycle/bg_and_atbg/YOLOv8n_bg.jpg]
bicycle 93.67%
bench 25.12%
[outputs/unnamed/nerfacto/bicycle/bg_and_atbg/YOLOv8mw_bg.jpg]
bicycle 93.61%
bench 52.99%
[outputs/unnamed/nerfacto/bicycle/bg_and_atbg/YOLOv9c_bg.jpg]
bicycle 95.18%
bench 52.13%
bench 40.60%
bench 30.36%
[outputs/unnamed/nerfacto/bicycle/bg_and_atbg/RTDETR_bg.jpg]
bicycle 97.48%
bench 35.96%
bench 78.92%


==> images/yolo/bonsai/attack/000149_0_log.txt <==
[outputs/unnamed/nerfacto/bonsai/bg_and_atbg/YOLOv5n_atbg.jpg]
motorcycle 29.33%
[outputs/unnamed/nerfacto/bonsai/bg_and_atbg/YOLOv8n_atbg.jpg]
motorcycle 54.33%
bicycle 40.91%
[outputs/unnamed/nerfacto/bonsai/bg_and_atbg/YOLOv8mw_atbg.jpg]
cup 70.01%
bicycle 44.93%
person 43.13%
motorcycle 43.00%
person 28.39%
[outputs/unnamed/nerfacto/bonsai/bg_and_atbg/YOLOv9c_atbg.jpg]
bicycle 57.10%
bicycle 54.89%
cup 37.88%
oven 32.85%
[outputs/unnamed/nerfacto/bonsai/bg_and_atbg/RTDETR_atbg.jpg]
bicycle 80.23%
cup 67.44%
person 50.60%
bicycle 49.61%
potted plant 28.83%
potted plant 27.61%
bicycle 28.04%
bicycle 52.86%
chair 27.97%
bicycle 25.76%
suitcase 26.38%
book 25.15%
suitcase 39.80%
bicycle 35.42%
[outputs/unnamed/nerfacto/bonsai/bg_and_atbg/YOLOv5n_bg.jpg]
[outputs/unnamed/nerfacto/bonsai/bg_and_atbg/YOLOv8n_bg.jpg]
bicycle 81.38%
bicycle 56.20%
bicycle 37.33%
[outputs/unnamed/nerfacto/bonsai/bg_and_atbg/YOLOv8mw_bg.jpg]
bicycle 90.12%
cup 75.95%
[outputs/unnamed/nerfacto/bonsai/bg_and_atbg/YOLOv9c_bg.jpg]
bicycle 96.98%
dining table 83.66%
suitcase 48.31%
cup 44.18%
[outputs/unnamed/nerfacto/bonsai/bg_and_atbg/RTDETR_bg.jpg]
dining table 84.13%
cup 78.86%
bicycle 26.33%
bicycle 30.33%
bicycle 89.61%
book 27.13%
suitcase 27.24%
book 25.98%
bicycle 29.81%
book 25.56%
bicycle 35.29%
bicycle 36.23%
[outputs/unnamed/nerfacto/bonsai/attack/YOLOv5n_000149_0.jpg]
motorcycle 37.83%
bicycle 29.34%
bicycle 28.87%
person 26.64%
[outputs/unnamed/nerfacto/bonsai/attack/YOLOv8n_000149_0.jpg]
bicycle 59.73%
potted plant 39.43%
[outputs/unnamed/nerfacto/bonsai/attack/YOLOv8mw_000149_0.jpg]
cup 73.20%
motorcycle 65.48%
person 44.96%
bicycle 41.70%
handbag 39.56%
[outputs/unnamed/nerfacto/bonsai/attack/YOLOv9c_000149_0.jpg]
bicycle 93.86%
dining table 26.60%
[outputs/unnamed/nerfacto/bonsai/attack/RTDETR_000149_0.jpg]
cup 69.50%
bicycle 93.92%
bicycle 35.24%
bicycle 31.65%
bottle 28.22%


==> images/yolo/bonsai/bg_and_atbg/atbg_log.txt <==
[outputs/unnamed/nerfacto/bonsai/bg_and_atbg/YOLOv5n_atbg.jpg]
motorcycle 29.33%
[outputs/unnamed/nerfacto/bonsai/bg_and_atbg/YOLOv8n_atbg.jpg]
motorcycle 54.33%
bicycle 40.91%
[outputs/unnamed/nerfacto/bonsai/bg_and_atbg/YOLOv8mw_atbg.jpg]
cup 70.01%
bicycle 44.93%
person 43.13%
motorcycle 43.00%
person 28.39%
[outputs/unnamed/nerfacto/bonsai/bg_and_atbg/YOLOv9c_atbg.jpg]
bicycle 57.10%
bicycle 54.89%
cup 37.88%
oven 32.85%
[outputs/unnamed/nerfacto/bonsai/bg_and_atbg/RTDETR_atbg.jpg]
bicycle 80.23%
cup 67.44%
person 50.60%
bicycle 49.61%
potted plant 28.83%
potted plant 27.61%
bicycle 28.04%
bicycle 52.86%
chair 27.97%
bicycle 25.76%
suitcase 26.38%
book 25.15%
suitcase 39.80%
bicycle 35.42%


==> images/yolo/bonsai/bg_and_atbg/bg_log.txt <==
[outputs/unnamed/nerfacto/bonsai/bg_and_atbg/YOLOv5n_atbg.jpg]
motorcycle 29.33%
[outputs/unnamed/nerfacto/bonsai/bg_and_atbg/YOLOv8n_atbg.jpg]
motorcycle 54.33%
bicycle 40.91%
[outputs/unnamed/nerfacto/bonsai/bg_and_atbg/YOLOv8mw_atbg.jpg]
cup 70.01%
bicycle 44.93%
person 43.13%
motorcycle 43.00%
person 28.39%
[outputs/unnamed/nerfacto/bonsai/bg_and_atbg/YOLOv9c_atbg.jpg]
bicycle 57.10%
bicycle 54.89%
cup 37.88%
oven 32.85%
[outputs/unnamed/nerfacto/bonsai/bg_and_atbg/RTDETR_atbg.jpg]
bicycle 80.23%
cup 67.44%
person 50.60%
bicycle 49.61%
potted plant 28.83%
potted plant 27.61%
bicycle 28.04%
bicycle 52.86%
chair 27.97%
bicycle 25.76%
suitcase 26.38%
book 25.15%
suitcase 39.80%
bicycle 35.42%
[outputs/unnamed/nerfacto/bonsai/bg_and_atbg/YOLOv5n_bg.jpg]
[outputs/unnamed/nerfacto/bonsai/bg_and_atbg/YOLOv8n_bg.jpg]
bicycle 81.38%
bicycle 56.20%
bicycle 37.33%
[outputs/unnamed/nerfacto/bonsai/bg_and_atbg/YOLOv8mw_bg.jpg]
bicycle 90.12%
cup 75.95%
[outputs/unnamed/nerfacto/bonsai/bg_and_atbg/YOLOv9c_bg.jpg]
bicycle 96.98%
dining table 83.66%
suitcase 48.31%
cup 44.18%
[outputs/unnamed/nerfacto/bonsai/bg_and_atbg/RTDETR_bg.jpg]
dining table 84.13%
cup 78.86%
bicycle 26.33%
bicycle 30.33%
bicycle 89.61%
book 27.13%
suitcase 27.24%
book 25.98%
bicycle 29.81%
book 25.56%
bicycle 35.29%
bicycle 36.23%


==> images/yolo/flowers/attack/000149_0_log.txt <==
[outputs/unnamed/nerfacto/flowers/bg_and_atbg/YOLOv5n_atbg.jpg]
stop sign 56.07%
[outputs/unnamed/nerfacto/flowers/bg_and_atbg/YOLOv8n_atbg.jpg]
frisbee 65.13%
[outputs/unnamed/nerfacto/flowers/bg_and_atbg/YOLOv8mw_atbg.jpg]
stop sign 71.48%
[outputs/unnamed/nerfacto/flowers/bg_and_atbg/YOLOv9c_atbg.jpg]
stop sign 69.80%
frisbee 64.38%
[outputs/unnamed/nerfacto/flowers/bg_and_atbg/RTDETR_atbg.jpg]
stop sign 91.31%
[outputs/unnamed/nerfacto/flowers/bg_and_atbg/YOLOv5n_bg.jpg]
[outputs/unnamed/nerfacto/flowers/bg_and_atbg/YOLOv8n_bg.jpg]
[outputs/unnamed/nerfacto/flowers/bg_and_atbg/YOLOv8mw_bg.jpg]
bird 38.24%
[outputs/unnamed/nerfacto/flowers/bg_and_atbg/YOLOv9c_bg.jpg]
[outputs/unnamed/nerfacto/flowers/bg_and_atbg/RTDETR_bg.jpg]
potted plant 28.63%
potted plant 32.32%
[outputs/unnamed/nerfacto/flowers/attack/YOLOv5n_000149_0.jpg]
stop sign 51.40%
[outputs/unnamed/nerfacto/flowers/attack/YOLOv8n_000149_0.jpg]
stop sign 33.46%
[outputs/unnamed/nerfacto/flowers/attack/YOLOv8mw_000149_0.jpg]
stop sign 39.84%
[outputs/unnamed/nerfacto/flowers/attack/YOLOv9c_000149_0.jpg]
[outputs/unnamed/nerfacto/flowers/attack/RTDETR_000149_0.jpg]
stop sign 73.66%


==> images/yolo/flowers/bg_and_atbg/atbg_log.txt <==
[outputs/unnamed/nerfacto/flowers/bg_and_atbg/YOLOv5n_atbg.jpg]
stop sign 56.07%
[outputs/unnamed/nerfacto/flowers/bg_and_atbg/YOLOv8n_atbg.jpg]
frisbee 65.13%
[outputs/unnamed/nerfacto/flowers/bg_and_atbg/YOLOv8mw_atbg.jpg]
stop sign 71.48%
[outputs/unnamed/nerfacto/flowers/bg_and_atbg/YOLOv9c_atbg.jpg]
stop sign 69.80%
frisbee 64.38%
[outputs/unnamed/nerfacto/flowers/bg_and_atbg/RTDETR_atbg.jpg]
stop sign 91.31%


==> images/yolo/flowers/bg_and_atbg/bg_log.txt <==
[outputs/unnamed/nerfacto/flowers/bg_and_atbg/YOLOv5n_atbg.jpg]
stop sign 56.07%
[outputs/unnamed/nerfacto/flowers/bg_and_atbg/YOLOv8n_atbg.jpg]
frisbee 65.13%
[outputs/unnamed/nerfacto/flowers/bg_and_atbg/YOLOv8mw_atbg.jpg]
stop sign 71.48%
[outputs/unnamed/nerfacto/flowers/bg_and_atbg/YOLOv9c_atbg.jpg]
stop sign 69.80%
frisbee 64.38%
[outputs/unnamed/nerfacto/flowers/bg_and_atbg/RTDETR_atbg.jpg]
stop sign 91.31%
[outputs/unnamed/nerfacto/flowers/bg_and_atbg/YOLOv5n_bg.jpg]
[outputs/unnamed/nerfacto/flowers/bg_and_atbg/YOLOv8n_bg.jpg]
[outputs/unnamed/nerfacto/flowers/bg_and_atbg/YOLOv8mw_bg.jpg]
bird 38.24%
[outputs/unnamed/nerfacto/flowers/bg_and_atbg/YOLOv9c_bg.jpg]
[outputs/unnamed/nerfacto/flowers/bg_and_atbg/RTDETR_bg.jpg]
potted plant 28.63%
potted plant 32.32%


==> images/yolo/garden/attack/000149_0_log.txt <==
[outputs/unnamed/nerfacto/garden/bg_and_atbg/YOLOv5n_atbg.jpg]
car 84.14%
[outputs/unnamed/nerfacto/garden/bg_and_atbg/YOLOv8n_atbg.jpg]
car 77.69%
[outputs/unnamed/nerfacto/garden/bg_and_atbg/YOLOv8mw_atbg.jpg]
car 95.55%
[outputs/unnamed/nerfacto/garden/bg_and_atbg/YOLOv9c_atbg.jpg]
car 96.06%
umbrella 31.42%
[outputs/unnamed/nerfacto/garden/bg_and_atbg/RTDETR_atbg.jpg]
car 96.28%
potted plant 35.27%
potted plant 28.74%
potted plant 31.29%
[outputs/unnamed/nerfacto/garden/bg_and_atbg/YOLOv5n_bg.jpg]
bench 29.70%
[outputs/unnamed/nerfacto/garden/bg_and_atbg/YOLOv8n_bg.jpg]
bench 42.19%
vase 28.69%
[outputs/unnamed/nerfacto/garden/bg_and_atbg/YOLOv8mw_bg.jpg]
dining table 78.37%
potted plant 69.48%
vase 58.20%
umbrella 45.94%
[outputs/unnamed/nerfacto/garden/bg_and_atbg/YOLOv9c_bg.jpg]
potted plant 79.78%
vase 77.46%
dining table 60.81%
potted plant 48.50%
umbrella 46.99%
[outputs/unnamed/nerfacto/garden/bg_and_atbg/RTDETR_bg.jpg]
vase 89.55%
dining table 84.74%
potted plant 64.50%
sports ball 51.35%
potted plant 44.64%
potted plant 42.70%
dining table 35.50%
vase 40.51%
potted plant 30.23%
[outputs/unnamed/nerfacto/garden/attack/YOLOv5n_000149_0.jpg]
bench 38.60%
cow 37.61%
[outputs/unnamed/nerfacto/garden/attack/YOLOv8n_000149_0.jpg]
bear 44.15%
[outputs/unnamed/nerfacto/garden/attack/YOLOv8mw_000149_0.jpg]
bench 25.19%
[outputs/unnamed/nerfacto/garden/attack/YOLOv9c_000149_0.jpg]
vase 27.58%
bench 25.76%
[outputs/unnamed/nerfacto/garden/attack/RTDETR_000149_0.jpg]
car 86.21%
potted plant 26.47%


==> images/yolo/garden/attack/psnr.txt <==
PSNR Average: tensor([17.2556], device='cuda:0')
SSIM Average: 0.6682774424552917
LPIPS Average: 0.44421058893203735
psnr_list: [tensor([17.2556], device='cuda:0')]
ssim_list: [0.66827744]
lpips_list: [0.44421058893203735]


==> images/yolo/garden/bg_and_atbg/atbg_log.txt <==
[outputs/unnamed/nerfacto/garden/bg_and_atbg/YOLOv5n_atbg.jpg]
car 84.14%
[outputs/unnamed/nerfacto/garden/bg_and_atbg/YOLOv8n_atbg.jpg]
car 77.69%
[outputs/unnamed/nerfacto/garden/bg_and_atbg/YOLOv8mw_atbg.jpg]
car 95.55%
[outputs/unnamed/nerfacto/garden/bg_and_atbg/YOLOv9c_atbg.jpg]
car 96.06%
umbrella 31.42%
[outputs/unnamed/nerfacto/garden/bg_and_atbg/RTDETR_atbg.jpg]
car 96.28%
potted plant 35.27%
potted plant 28.74%
potted plant 31.29%


==> images/yolo/garden/bg_and_atbg/bg_log.txt <==
[outputs/unnamed/nerfacto/garden/bg_and_atbg/YOLOv5n_atbg.jpg]
car 84.14%
[outputs/unnamed/nerfacto/garden/bg_and_atbg/YOLOv8n_atbg.jpg]
car 77.69%
[outputs/unnamed/nerfacto/garden/bg_and_atbg/YOLOv8mw_atbg.jpg]
car 95.55%
[outputs/unnamed/nerfacto/garden/bg_and_atbg/YOLOv9c_atbg.jpg]
car 96.06%
umbrella 31.42%
[outputs/unnamed/nerfacto/garden/bg_and_atbg/RTDETR_atbg.jpg]
car 96.28%
potted plant 35.27%
potted plant 28.74%
potted plant 31.29%
[outputs/unnamed/nerfacto/garden/bg_and_atbg/YOLOv5n_bg.jpg]
bench 29.70%
[outputs/unnamed/nerfacto/garden/bg_and_atbg/YOLOv8n_bg.jpg]
bench 42.19%
vase 28.69%
[outputs/unnamed/nerfacto/garden/bg_and_atbg/YOLOv8mw_bg.jpg]
dining table 78.37%
potted plant 69.48%
vase 58.20%
umbrella 45.94%
[outputs/unnamed/nerfacto/garden/bg_and_atbg/YOLOv9c_bg.jpg]
potted plant 79.78%
vase 77.46%
dining table 60.81%
potted plant 48.50%
umbrella 46.99%
[outputs/unnamed/nerfacto/garden/bg_and_atbg/RTDETR_bg.jpg]
vase 89.55%
dining table 84.74%
potted plant 64.50%
sports ball 51.35%
potted plant 44.64%
potted plant 42.70%
dining table 35.50%
vase 40.51%
potted plant 30.23%


==> images/yolo/kitchen/attack/000149_0_log.txt <==
[outputs/unnamed/nerfacto/kitchen/bg_and_atbg/YOLOv5n_atbg.jpg]
hot dog 85.81%
hot dog 65.87%
dining table 63.05%
[outputs/unnamed/nerfacto/kitchen/bg_and_atbg/YOLOv8n_atbg.jpg]
hot dog 88.26%
hot dog 67.12%
dining table 51.26%
hot dog 31.29%
[outputs/unnamed/nerfacto/kitchen/bg_and_atbg/YOLOv8mw_atbg.jpg]
dining table 87.89%
hot dog 85.34%
chair 74.48%
hot dog 71.93%
bowl 66.19%
[outputs/unnamed/nerfacto/kitchen/bg_and_atbg/YOLOv9c_atbg.jpg]
chair 92.53%
hot dog 91.30%
hot dog 91.11%
dining table 88.25%
[outputs/unnamed/nerfacto/kitchen/bg_and_atbg/RTDETR_atbg.jpg]
hot dog 94.07%
hot dog 93.90%
dining table 92.02%
chair 50.73%
chair 92.55%
chair 36.16%
potted plant 33.33%
[outputs/unnamed/nerfacto/kitchen/bg_and_atbg/YOLOv5n_bg.jpg]
motorcycle 32.92%
[outputs/unnamed/nerfacto/kitchen/bg_and_atbg/YOLOv8n_bg.jpg]
truck 57.51%
[outputs/unnamed/nerfacto/kitchen/bg_and_atbg/YOLOv8mw_bg.jpg]
chair 67.85%
dining table 38.73%
[outputs/unnamed/nerfacto/kitchen/bg_and_atbg/YOLOv9c_bg.jpg]
chair 90.10%
dining table 85.02%
[outputs/unnamed/nerfacto/kitchen/bg_and_atbg/RTDETR_bg.jpg]
dining table 92.03%
chair 55.40%
chair 92.81%
chair 32.64%
train 46.55%
potted plant 42.28%
train 27.76%
[outputs/unnamed/nerfacto/kitchen/attack/YOLOv5n_000149_0.jpg]
dining table 57.15%
dining table 31.80%
hot dog 29.80%
[outputs/unnamed/nerfacto/kitchen/attack/YOLOv8n_000149_0.jpg]
dining table 63.53%
hot dog 52.90%
[outputs/unnamed/nerfacto/kitchen/attack/YOLOv8mw_000149_0.jpg]
dining table 90.53%
chair 59.84%
bench 43.43%
hot dog 38.62%
[outputs/unnamed/nerfacto/kitchen/attack/YOLOv9c_000149_0.jpg]
chair 94.03%
dining table 83.20%
cake 52.37%
[outputs/unnamed/nerfacto/kitchen/attack/RTDETR_000149_0.jpg]
dining table 92.89%
chair 93.07%
donut 41.52%
chair 46.49%
chair 30.76%
cake 28.30%
potted plant 32.28%
truck 34.31%
potted plant 27.95%


==> images/yolo/kitchen/bg_and_atbg/atbg_log.txt <==
[outputs/unnamed/nerfacto/kitchen/bg_and_atbg/YOLOv5n_atbg.jpg]
hot dog 85.81%
hot dog 65.87%
dining table 63.05%
[outputs/unnamed/nerfacto/kitchen/bg_and_atbg/YOLOv8n_atbg.jpg]
hot dog 88.26%
hot dog 67.12%
dining table 51.26%
hot dog 31.29%
[outputs/unnamed/nerfacto/kitchen/bg_and_atbg/YOLOv8mw_atbg.jpg]
dining table 87.89%
hot dog 85.34%
chair 74.48%
hot dog 71.93%
bowl 66.19%
[outputs/unnamed/nerfacto/kitchen/bg_and_atbg/YOLOv9c_atbg.jpg]
chair 92.53%
hot dog 91.30%
hot dog 91.11%
dining table 88.25%
[outputs/unnamed/nerfacto/kitchen/bg_and_atbg/RTDETR_atbg.jpg]
hot dog 94.07%
hot dog 93.90%
dining table 92.02%
chair 50.73%
chair 92.55%
chair 36.16%
potted plant 33.33%


==> images/yolo/kitchen/bg_and_atbg/bg_log.txt <==
[outputs/unnamed/nerfacto/kitchen/bg_and_atbg/YOLOv5n_atbg.jpg]
hot dog 85.81%
hot dog 65.87%
dining table 63.05%
[outputs/unnamed/nerfacto/kitchen/bg_and_atbg/YOLOv8n_atbg.jpg]
hot dog 88.26%
hot dog 67.12%
dining table 51.26%
hot dog 31.29%
[outputs/unnamed/nerfacto/kitchen/bg_and_atbg/YOLOv8mw_atbg.jpg]
dining table 87.89%
hot dog 85.34%
chair 74.48%
hot dog 71.93%
bowl 66.19%
[outputs/unnamed/nerfacto/kitchen/bg_and_atbg/YOLOv9c_atbg.jpg]
chair 92.53%
hot dog 91.30%
hot dog 91.11%
dining table 88.25%
[outputs/unnamed/nerfacto/kitchen/bg_and_atbg/RTDETR_atbg.jpg]
hot dog 94.07%
hot dog 93.90%
dining table 92.02%
chair 50.73%
chair 92.55%
chair 36.16%
potted plant 33.33%
[outputs/unnamed/nerfacto/kitchen/bg_and_atbg/YOLOv5n_bg.jpg]
motorcycle 32.92%
[outputs/unnamed/nerfacto/kitchen/bg_and_atbg/YOLOv8n_bg.jpg]
truck 57.51%
[outputs/unnamed/nerfacto/kitchen/bg_and_atbg/YOLOv8mw_bg.jpg]
chair 67.85%
dining table 38.73%
[outputs/unnamed/nerfacto/kitchen/bg_and_atbg/YOLOv9c_bg.jpg]
chair 90.10%
dining table 85.02%
[outputs/unnamed/nerfacto/kitchen/bg_and_atbg/RTDETR_bg.jpg]
dining table 92.03%
chair 55.40%
chair 92.81%
chair 32.64%
train 46.55%
potted plant 42.28%
train 27.76%

